Zeros of the M\"{o}bius function of permutations

We show that if a permutation $\pi$ contains two intervals of length 2, where one interval is an ascent and the other a descent, then the M\"{o}bius function $\mu[\pi]$ of the interval $[1,\pi]$ is zero. As a consequence, we show that the proportion of permutations of length $n$ with principal M\"{o}bius function equal to zero is asymptotically bounded below by $(1-1/e)^2\ge 0.3995$. This is the first result determining the value of $\mu[1,\pi]$ for an asymptotically positive proportion of permutations $\pi$. We also show that if a permutation $\phi$ can be expressed as a direct sum of the form $\alpha \oplus 1 \oplus \beta$, then any permutation $\pi$ containing an interval order-isomorphic to $\phi$ has $\mu[1, \pi]=0$; we deduce this from a more general result showing that $\mu [\sigma, \pi]=0$ whenever $\pi$ contains an interval of a certain form. Finally, we show that if a permutation $\pi$ contains intervals isomorphic to certain pairs of permutations, or to certain permutations of length six, then $\mu[1, \pi] = 0$.

==> zeros.txt <==
List of Mobius zeros of size up to 6, with indicated annihilators (or annihilator pair 12 & 21)

Note: there are, up to symmetry, four zeros on the list that are not annihilators (and therefore contain neither an annihilator nor an annihilator pair).
These are 235614, 254613, 465213 and 214635.

size 3: 
1 2 3  annihilator:  123
3 2 1  annihilator:  123

size 4:
1 2 3 4  annihilator:  123
1 2 4 3  annihilator:  12 & 21
1 4 3 2  annihilator:  123
2 1 3 4  annihilator:  12 & 21
2 3 4 1  annihilator:  123
3 2 1 4  annihilator:  123
3 4 2 1  annihilator:  12 & 21
4 1 2 3  annihilator:  123
4 3 1 2  annihilator:  12 & 21
4 3 2 1  annihilator:  123

size 5:
1 2 3 4 5  annihilator:  123
1 2 3 5 4  annihilator:  12 & 21
1 2 4 3 5  annihilator:  12 & 21
1 2 4 5 3  annihilator:  1+1+21
1 2 5 3 4  annihilator:  1+1+312
1 2 5 4 3  annihilator:  12 & 21
1 3 2 4 5  annihilator:  12 & 21
1 3 4 5 2  annihilator:  123
1 4 3 2 5  annihilator:  123
1 4 5 3 2  annihilator:  12 & 21
1 5 2 3 4  annihilator:  123
1 5 4 2 3  annihilator:  12 & 21
1 5 4 3 2  annihilator:  123
2 1 3 4 5  annihilator:  12 & 21
2 1 3 5 4  annihilator:  21+1+21
2 1 4 5 3  annihilator:  12 & 21
2 1 5 3 4  annihilator:  12 & 21
2 1 5 4 3  annihilator:  123
2 3 1 4 5  annihilator:  231+1+1
2 3 1 5 4  annihilator:  12 & 21
2 3 4 1 5  annihilator:  123
2 3 4 5 1  annihilator:  123
2 3 5 4 1  annihilator:  12 & 21
2 5 4 3 1  annihilator:  123
3 1 2 4 5  annihilator:  312+1+1
3 1 2 5 4  annihilator:  12 & 21
3 2 1 4 5  annihilator:  12 & 21
3 2 1 5 4  annihilator:  123
3 2 4 5 1  annihilator:  12 & 21
3 4 2 1 5  annihilator:  12 & 21
3 4 5 1 2  annihilator:  123
3 4 5 2 1  annihilator:  12 & 21
3 5 4 1 2  annihilator:  12 & 21
3 5 4 2 1  annihilator:  231+1+1
4 1 2 3 5  annihilator:  123
4 3 1 2 5  annihilator:  12 & 21
4 3 2 1 5  annihilator:  123
4 3 2 5 1  annihilator:  123
4 3 5 1 2  annihilator:  12 & 21
4 3 5 2 1  annihilator:  231+1+1
4 5 1 2 3  annihilator:  123
4 5 1 3 2  annihilator:  12 & 21
4 5 2 1 3  annihilator:  12 & 21
4 5 3 1 2  annihilator:  21+1+21
4 5 3 2 1  annihilator:  12 & 21
5 1 2 3 4  annihilator:  123
5 1 2 4 3  annihilator:  12 & 21
5 1 4 3 2  annihilator:  123
5 2 1 3 4  annihilator:  12 & 21
5 2 3 4 1  annihilator:  123
5 3 2 1 4  annihilator:  123
5 3 4 2 1  annihilator:  12 & 21
5 4 1 2 3  annihilator:  12 & 21
5 4 1 3 2  annihilator:  231+1+1
5 4 2 1 3  annihilator:  231+1+1
5 4 2 3 1  annihilator:  12 & 21
5 4 3 1 2  annihilator:  12 & 21
5 4 3 2 1  annihilator:  123

size 6:
1 2 3 4 5 6  annihilator:  123
1 2 3 4 6 5  annihilator:  12 & 21
1 2 3 5 4 6  annihilator:  12 & 21
1 2 3 5 6 4  annihilator:  123
1 2 3 6 4 5  annihilator:  123
1 2 3 6 5 4  annihilator:  12 & 21
1 2 4 3 5 6  annihilator:  12 & 21
1 2 4 3 6 5  annihilator:  12 & 21
1 2 4 5 3 6  annihilator:  1+1+231
1 2 4 5 6 3  annihilator:  123
1 2 4 6 3 5  annihilator:  1+1+2413
1 2 4 6 5 3  annihilator:  12 & 21
1 2 5 3 4 6  annihilator:  1+1+312
1 2 5 3 6 4  annihilator:  1+1+3142
1 2 5 4 3 6  annihilator:  12 & 21
1 2 5 4 6 3  annihilator:  12 & 21
1 2 5 6 3 4  annihilator:  1+1+3412
1 2 5 6 4 3  annihilator:  12 & 21
1 2 6 3 4 5  annihilator:  123
1 2 6 3 5 4  annihilator:  12 & 21
1 2 6 4 3 5  annihilator:  12 & 21
1 2 6 4 5 3  annihilator:  1+1+4231
1 2 6 5 3 4  annihilator:  12 & 21
1 2 6 5 4 3  annihilator:  12 & 21
1 3 2 4 5 6  annihilator:  12 & 21
1 3 2 4 6 5  annihilator:  21+1+21
1 3 2 5 6 4  annihilator:  12 & 21
1 3 2 6 4 5  annihilator:  12 & 21
1 3 2 6 5 4  annihilator:  123
1 3 4 2 5 6  annihilator:  231+1+1
1 3 4 2 6 5  annihilator:  12 & 21
1 3 4 5 2 6  annihilator:  123
1 3 4 5 6 2  annihilator:  123
1 3 4 6 5 2  annihilator:  12 & 21
1 3 6 5 4 2  annihilator:  123
1 4 2 3 5 6  annihilator:  312+1+1
1 4 2 3 6 5  annihilator:  12 & 21
1 4 3 2 5 6  annihilator:  12 & 21
1 4 3 2 6 5  annihilator:  123
1 4 3 5 6 2  annihilator:  12 & 21
1 4 5 3 2 6  annihilator:  12 & 21
1 4 5 6 2 3  annihilator:  123
1 4 5 6 3 2  annihilator:  12 & 21
1 4 6 5 2 3  annihilator:  12 & 21
1 4 6 5 3 2  annihilator:  1+1+231
1 5 2 3 4 6  annihilator:  123
1 5 4 2 3 6  annihilator:  12 & 21
1 5 4 3 2 6  annihilator:  123
1 5 4 3 6 2  annihilator:  123
1 5 4 6 2 3  annihilator:  12 & 21
1 5 4 6 3 2  annihilator:  1+1+231
1 5 6 2 3 4  annihilator:  123
1 5 6 2 4 3  annihilator:  12 & 21
1 5 6 3 2 4  annihilator:  12 & 21
1 5 6 4 2 3  annihilator:  21+1+21
1 5 6 4 3 2  annihilator:  12 & 21
1 6 2 3 4 5  annihilator:  123
1 6 2 3 5 4  annihilator:  12 & 21
1 6 2 5 4 3  annihilator:  123
1 6 3 2 4 5  annihilator:  12 & 21
1 6 3 4 5 2  annihilator:  123
1 6 4 3 2 5  annihilator:  123
1 6 4 5 3 2  annihilator:  12 & 21
1 6 5 2 3 4  annihilator:  12 & 21
1 6 5 2 4 3  annihilator:  1+1+231
1 6 5 3 2 4  annihilator:  1+1+231
1 6 5 3 4 2  annihilator:  12 & 21
1 6 5 4 2 3  annihilator:  12 & 21
1 6 5 4 3 2  annihilator:  123
2 1 3 4 5 6  annihilator:  12 & 21
2 1 3 4 6 5  annihilator:  12 & 21
2 1 3 5 4 6  annihilator:  21+1+21
2 1 3 5 6 4  annihilator:  12 & 21
2 1 3 6 4 5  annihilator:  12 & 21
2 1 3 6 5 4  annihilator:  123
2 1 4 3 5 6  annihilator:  12 & 21
2 1 4 5 3 6  annihilator:  12 & 21
2 1 4 5 6 3  annihilator:  12 & 21
2 1 4 6 3 5  annihilator:  none
2 1 4 6 5 3  annihilator:  214653
2 1 5 3 4 6  annihilator:  12 & 21
2 1 5 3 6 4  annihilator:  none (~214635)
2 1 5 4 3 6  annihilator:  123
2 1 5 4 6 3  annihilator:  215463
2 1 5 6 3 4  annihilator:  12 & 21
2 1 5 6 4 3  annihilator:  12 & 21
2 1 6 3 4 5  annihilator:  12 & 21
2 1 6 3 5 4  annihilator:  214653
2 1 6 4 3 5  annihilator:  215463
2 1 6 4 5 3  annihilator:  12 & 21
2 1 6 5 3 4  annihilator:  12 & 21
2 1 6 5 4 3  annihilator:  123
2 3 1 4 5 6  annihilator:  123
2 3 1 4 6 5  annihilator:  12 & 21
2 3 1 5 4 6  annihilator:  12 & 21
2 3 1 6 4 5  annihilator:  none (~465213)
2 3 1 6 5 4  annihilator:  12 & 21
2 3 4 1 5 6  annihilator:  123
2 3 4 1 6 5  annihilator:  12 & 21
2 3 4 5 1 6  annihilator:  123
2 3 4 5 6 1  annihilator:  123
2 3 4 6 1 5  annihilator:  123
2 3 4 6 5 1  annihilator:  12 & 21
2 3 5 4 1 6  annihilator:  12 & 21
2 3 5 4 6 1  annihilator:  12 & 21
2 3 5 6 1 4  annihilator:  none
2 3 5 6 4 1  annihilator:  1+1+231
2 3 6 1 4 5  annihilator:  236145
2 3 6 1 5 4  annihilator:  12 & 21
2 3 6 4 5 1  annihilator:  1+1+312
2 3 6 5 1 4  annihilator:  12 & 21
2 3 6 5 4 1  annihilator:  12 & 21
2 4 1 3 5 6  annihilator:  2413+1+1
2 4 1 3 6 5  annihilator:  none (~214635)
2 4 3 1 5 6  annihilator:  12 & 21
2 4 3 1 6 5  annihilator:  215463
2 4 3 5 6 1  annihilator:  12 & 21
2 4 5 6 1 3  annihilator:  123
2 4 5 6 3 1  annihilator:  123
2 5 4 3 1 6  annihilator:  123
2 5 4 3 6 1  annihilator:  123
2 5 4 6 1 3  annihilator:  none
2 5 6 1 4 3  annihilator:  12 & 21
2 5 6 4 3 1  annihilator:  12 & 21
2 6 1 3 4 5  annihilator:  123
2 6 1 4 5 3  annihilator:  none (~254613)
2 6 1 5 4 3  annihilator:  123
2 6 3 4 5 1  annihilator:  123
2 6 5 1 3 4  annihilator:  12 & 21
2 6 5 1 4 3  annihilator:  none (~235614)
2 6 5 3 4 1  annihilator:  12 & 21
2 6 5 4 1 3  annihilator:  123
2 6 5 4 3 1  annihilator:  123
3 1 2 4 5 6  annihilator:  123
3 1 2 4 6 5  annihilator:  12 & 21
3 1 2 5 4 6  annihilator:  12 & 21
3 1 2 5 6 4  annihilator:  none (~465213)
3 1 2 6 5 4  annihilator:  12 & 21
3 1 4 2 5 6  annihilator:  3142+1+1
3 1 4 2 6 5  annihilator:  none (~214635)
3 1 4 5 6 2  annihilator:  123
3 1 6 4 5 2  annihilator:  none (~254613)
3 1 6 5 4 2  annihilator:  123
3 2 1 4 5 6  annihilator:  12 & 21
3 2 1 4 6 5  annihilator:  123
3 2 1 5 4 6  annihilator:  123
3 2 1 5 6 4  annihilator:  12 & 21
3 2 1 6 4 5  annihilator:  12 & 21
3 2 1 6 5 4  annihilator:  123
3 2 4 1 5 6  annihilator:  12 & 21
3 2 4 1 6 5  annihilator:  214653
3 2 4 5 1 6  annihilator:  12 & 21
3 2 4 5 6 1  annihilator:  12 & 21
3 2 4 6 5 1  annihilator:  21+1+21
3 2 5 6 1 4  annihilator:  12 & 21
3 2 5 6 4 1  annihilator:  12 & 21
3 2 6 1 4 5  annihilator:  12 & 21
3 2 6 4 5 1  annihilator:  12 & 21
3 2 6 5 4 1  annihilator:  123
3 4 1 2 5 6  annihilator:  3412+1+1
3 4 1 2 6 5  annihilator:  12 & 21
3 4 1 5 6 2  annihilator:  none (~235614)
3 4 1 6 5 2  annihilator:  12 & 21
3 4 2 1 5 6  annihilator:  12 & 21
3 4 2 1 6 5  annihilator:  12 & 21
3 4 2 5 6 1  annihilator:  231+1+1
3 4 2 6 5 1  annihilator:  12 & 21
3 4 5 1 2 6  annihilator:  123
3 4 5 1 6 2  annihilator:  123
3 4 5 2 1 6  annihilator:  12 & 21
3 4 5 2 6 1  annihilator:  123
3 4 5 6 1 2  annihilator:  123
3 4 5 6 2 1  annihilator:  12 & 21
3 4 6 2 1 5  annihilator:  12 & 21
3 4 6 5 1 2  annihilator:  12 & 21
3 4 6 5 2 1  annihilator:  12 & 21
3 5 4 1 2 6  annihilator:  12 & 21
3 5 4 1 6 2  annihilator:  none (~254613)
3 5 4 2 1 6  annihilator:  231+1+1
3 5 4 6 1 2  annihilator:  12 & 21
3 5 4 6 2 1  annihilator:  1+1+1324
3 5 6 2 1 4  annihilator:  12 & 21
3 5 6 4 1 2  annihilator:  214653
3 5 6 4 2 1  annihilator:  12 & 21
3 6 1 2 4 5  annihilator:  none (~235614)
3 6 1 2 5 4  annihilator:  12 & 21
3 6 2 1 4 5  annihilator:  12 & 21
3 6 4 5 1 2  annihilator:  215463
3 6 4 5 2 1  annihilator:  12 & 21
3 6 5 1 2 4  annihilator:  12 & 21
3 6 5 2 1 4  annihilator:  236145
3 6 5 4 1 2  annihilator:  12 & 21
3 6 5 4 2 1  annihilator:  123
4 1 2 3 5 6  annihilator:  123
4 1 2 3 6 5  annihilator:  12 & 21
4 1 2 5 6 3  annihilator:  236145
4 1 2 6 5 3  annihilator:  12 & 21
4 1 3 2 5 6  annihilator:  12 & 21
4 1 3 2 6 5  annihilator:  215463
4 1 5 6 3 2  annihilator:  12 & 21
4 1 6 5 2 3  annihilator:  12 & 21
4 1 6 5 3 2  annihilator:  none (~235614)
4 2 1 3 5 6  annihilator:  12 & 21
4 2 1 3 6 5  annihilator:  214653
4 2 1 5 6 3  annihilator:  12 & 21
4 2 3 1 5 6  annihilator:  1+1+1324
4 2 3 1 6 5  annihilator:  12 & 21
4 2 3 5 6 1  annihilator:  231+1+1
4 2 3 6 1 5  annihilator:  none (~254613)
4 2 3 6 5 1  annihilator:  12 & 21
4 3 1 2 5 6  annihilator:  12 & 21
4 3 1 2 6 5  annihilator:  12 & 21
4 3 1 5 6 2  annihilator:  12 & 21
4 3 2 1 5 6  annihilator:  12 & 21
4 3 2 1 6 5  annihilator:  123
4 3 2 5 1 6  annihilator:  123
4 3 2 5 6 1  annihilator:  12 & 21
4 3 2 6 1 5  annihilator:  123
4 3 2 6 5 1  annihilator:  123
4 3 5 1 2 6  annihilator:  12 & 21
4 3 5 2 1 6  annihilator:  231+1+1
4 3 5 6 1 2  annihilator:  12 & 21
4 3 5 6 2 1  annihilator:  12 & 21
4 3 6 1 2 5  annihilator:  12 & 21
4 3 6 2 1 5  annihilator:  none (~235614)
4 3 6 5 1 2  annihilator:  12 & 21
4 3 6 5 2 1  annihilator:  3412+1+1
4 5 1 2 3 6  annihilator:  123
4 5 1 3 2 6  annihilator:  12 & 21
4 5 1 6 3 2  annihilator:  12 & 21
4 5 2 1 3 6  annihilator:  12 & 21
4 5 2 1 6 3  annihilator:  12 & 21
4 5 3 1 2 6  annihilator:  21+1+21
4 5 3 2 1 6  annihilator:  12 & 21
4 5 3 2 6 1  annihilator:  12 & 21
4 5 3 6 1 2  annihilator:  214653
4 5 3 6 2 1  annihilator:  12 & 21
4 5 6 1 2 3  annihilator:  123
4 5 6 1 3 2  annihilator:  12 & 21
4 5 6 2 1 3  annihilator:  12 & 21
4 5 6 2 3 1  annihilator:  123
4 5 6 3 1 2  annihilator:  123
4 5 6 3 2 1  annihilator:  12 & 21
4 6 1 2 3 5  annihilator:  123
4 6 1 3 2 5  annihilator:  none (~254613)
4 6 3 2 1 5  annihilator:  123
4 6 3 5 1 2  annihilator:  none (~214635)
4 6 3 5 2 1  annihilator:  3142+1+1
4 6 5 1 2 3  annihilator:  12 & 21
4 6 5 2 1 3  annihilator:  none (~465213)
4 6 5 2 3 1  annihilator:  12 & 21
4 6 5 3 1 2  annihilator:  12 & 21
4 6 5 3 2 1  annihilator:  123
5 1 2 3 4 6  annihilator:  123
5 1 2 3 6 4  annihilator:  123
5 1 2 4 3 6  annihilator:  12 & 21
5 1 2 6 3 4  annihilator:  none (~235614)
5 1 2 6 4 3  annihilator:  12 & 21
5 1 4 3 2 6  annihilator:  123
5 1 6 2 3 4  annihilator:  123
5 1 6 3 2 4  annihilator:  none (~254613)
5 1 6 4 3 2  annihilator:  123
5 2 1 3 4 6  annihilator:  12 & 21
5 2 1 6 3 4  annihilator:  12 & 21
5 2 3 1 6 4  annihilator:  none (~254613)
5 2 3 4 1 6  annihilator:  123
5 2 3 4 6 1  annihilator:  123
5 3 2 1 4 6  annihilator:  123
5 3 2 1 6 4  annihilator:  123
5 3 4 2 1 6  annihilator:  12 & 21
5 3 4 6 1 2  annihilator:  215463
5 3 4 6 2 1  annihilator:  12 & 21
5 3 6 4 1 2  annihilator:  none (~214635)
5 3 6 4 2 1  annihilator:  2413+1+1
5 4 1 2 3 6  annihilator:  12 & 21
5 4 1 2 6 3  annihilator:  12 & 21
5 4 1 3 2 6  annihilator:  1+1+312
5 4 1 6 2 3  annihilator:  12 & 21
5 4 1 6 3 2  annihilator:  236145
5 4 2 1 3 6  annihilator:  1+1+231
5 4 2 1 6 3  annihilator:  none (~235614)
5 4 2 3 1 6  annihilator:  12 & 21
5 4 2 3 6 1  annihilator:  12 & 21
5 4 3 1 2 6  annihilator:  12 & 21
5 4 3 1 6 2  annihilator:  123
5 4 3 2 1 6  annihilator:  123
5 4 3 2 6 1  annihilator:  123
5 4 3 6 1 2  annihilator:  12 & 21
5 4 3 6 2 1  annihilator:  123
5 4 6 1 2 3  annihilator:  12 & 21
5 4 6 1 3 2  annihilator:  none (~465213)
5 4 6 2 3 1  annihilator:  12 & 21
5 4 6 3 1 2  annihilator:  12 & 21
5 4 6 3 2 1  annihilator:  123
5 6 1 2 3 4  annihilator:  123
5 6 1 2 4 3  annihilator:  12 & 21
5 6 1 3 2 4  annihilator:  12 & 21
5 6 1 3 4 2  annihilator:  215463
5 6 1 4 2 3  annihilator:  214653
5 6 1 4 3 2  annihilator:  12 & 21
5 6 2 1 3 4  annihilator:  12 & 21
5 6 2 1 4 3  annihilator:  12 & 21
5 6 2 3 1 4  annihilator:  215463
5 6 2 3 4 1  annihilator:  123
5 6 2 4 1 3  annihilator:  none (~214635)
5 6 2 4 3 1  annihilator:  12 & 21
5 6 3 1 2 4  annihilator:  214653
5 6 3 1 4 2  annihilator:  none (~214635)
5 6 3 2 1 4  annihilator:  12 & 21
5 6 3 2 4 1  annihilator:  12 & 21
5 6 3 4 2 1  annihilator:  12 & 21
5 6 4 1 2 3  annihilator:  123
5 6 4 1 3 2  annihilator:  12 & 21
5 6 4 2 1 3  annihilator:  12 & 21
5 6 4 2 3 1  annihilator:  21+1+21
5 6 4 3 1 2  annihilator:  12 & 21
5 6 4 3 2 1  annihilator:  12 & 21
6 1 2 3 4 5  annihilator:  123
6 1 2 3 5 4  annihilator:  12 & 21
6 1 2 4 3 5  annihilator:  12 & 21
6 1 2 4 5 3  annihilator:  1+1+231
6 1 2 5 3 4  annihilator:  1+1+231
6 1 2 5 4 3  annihilator:  12 & 21
6 1 3 2 4 5  annihilator:  12 & 21
6 1 3 4 5 2  annihilator:  123
6 1 4 3 2 5  annihilator:  123
6 1 4 5 3 2  annihilator:  12 & 21
6 1 5 2 3 4  annihilator:  123
6 1 5 4 2 3  annihilator:  12 & 21
6 1 5 4 3 2  annihilator:  123
6 2 1 3 4 5  annihilator:  12 & 21
6 2 1 3 5 4  annihilator:  21+1+21
6 2 1 4 5 3  annihilator:  12 & 21
6 2 1 5 3 4  annihilator:  12 & 21
6 2 1 5 4 3  annihilator:  123
6 2 3 1 4 5  annihilator:  1+1+231
6 2 3 1 5 4  annihilator:  12 & 21
6 2 3 4 1 5  annihilator:  123
6 2 3 4 5 1  annihilator:  123
6 2 3 5 4 1  annihilator:  12 & 21
6 2 5 4 3 1  annihilator:  123
6 3 1 2 4 5  annihilator:  1+1+231
6 3 1 2 5 4  annihilator:  12 & 21
6 3 2 1 4 5  annihilator:  12 & 21
6 3 2 1 5 4  annihilator:  123
6 3 2 4 5 1  annihilator:  12 & 21
6 3 4 2 1 5  annihilator:  12 & 21
6 3 4 5 1 2  annihilator:  123
6 3 4 5 2 1  annihilator:  12 & 21
6 3 5 4 1 2  annihilator:  12 & 21
6 3 5 4 2 1  annihilator:  312+1+1
6 4 1 2 3 5  annihilator:  123
6 4 3 1 2 5  annihilator:  12 & 21
6 4 3 2 1 5  annihilator:  123
6 4 3 2 5 1  annihilator:  123
6 4 3 5 1 2  annihilator:  12 & 21
6 4 3 5 2 1  annihilator:  231+1+1
6 4 5 1 2 3  annihilator:  123
6 4 5 1 3 2  annihilator:  12 & 21
6 4 5 2 1 3  annihilator:  12 & 21
6 4 5 3 1 2  annihilator:  21+1+21
6 4 5 3 2 1  annihilator:  12 & 21
6 5 1 2 3 4  annihilator:  12 & 21
6 5 1 2 4 3  annihilator:  12 & 21
6 5 1 3 2 4  annihilator:  1+1+4231
6 5 1 3 4 2  annihilator:  12 & 21
6 5 1 4 2 3  annihilator:  12 & 21
6 5 1 4 3 2  annihilator:  123
6 5 2 1 3 4  annihilator:  12 & 21
6 5 2 1 4 3  annihilator:  1+1+3412
6 5 2 3 1 4  annihilator:  12 & 21
6 5 2 3 4 1  annihilator:  12 & 21
6 5 2 4 1 3  annihilator:  1+1+3142
6 5 2 4 3 1  annihilator:  1+1+312
6 5 3 1 2 4  annihilator:  12 & 21
6 5 3 1 4 2  annihilator:  1+1+2413
6 5 3 2 1 4  annihilator:  123
6 5 3 2 4 1  annihilator:  1+1+231
6 5 3 4 1 2  annihilator:  12 & 21
6 5 3 4 2 1  annihilator:  12 & 21
6 5 4 1 2 3  annihilator:  12 & 21
6 5 4 1 3 2  annihilator:  123
6 5 4 2 1 3  annihilator:  123
6 5 4 2 3 1  annihilator:  12 & 21
6 5 4 3 1 2  annihilator:  12 & 21
6 5 4 3 2 1  annihilator:  123

